Scaling VLA Serving Under Robotic Execution Constraints

Vision-language-action (VLA) models have emerged as a promising paradigm for general-purpose robotic manipulation. In our production setting, hundreds of VLA-powered robots are already operating in real-world environments, creating an immediate need for efficient fleet serving. We present XInfer, a production-deployed VLA serving system designed to reduce the inference infrastructure cost of large-scale robotic deployments. XInfer jointly coordinates heterogeneous VLA computation with the evolving response requirements of robotic execution. By exploiting computational parallelism while managing interference, XInfer improves GPU efficiency while protecting time-critical robotic feedback. We evaluate XInfer across three VLA models using production-derived workloads, achieving 1.26-3.75 times the effective robot capacity (ERC) of state-of-the-art systems under physical-execution constraints. Our implementation is publicly available at https://github.com/X-Square-Robot/xinfer.

==> figures/data/fleet-inflight.csv <==
ms,inflight
0.0,0
0.0,1
0.0,2
0.0,3
9.6,2
9.7,1
12.7,2
34.5,3
66.5,2
87.2,3
100.7,2
101.3,3
121.5,2
163.4,3
173.2,2
184.3,1
199.4,2
200.3,3
253.4,2
256.3,3
274.5,4
287.3,3
288.4,2
342.9,3
344.3,2
355.5,1
380.1,2
384.4,3
418.1,4
432.9,3
451.5,4
470.1,3
470.4,2
505.1,1
527.7,2
532.5,1
563.3,2
564.0,3
581.6,4
617.7,3
635.0,4
651.3,3
655.0,2
668.6,1
716.0,0
721.5,1
744.5,2
745.8,3
746.7,4
810.5,3
811.7,4
832.5,3
833.7,2
834.8,1
892.7,0
907.9,1
912.7,2
929.4,3
931.2,4
992.1,5
995.9,4
1002.7,3
1016.2,2
1020.4,1
1073.2,2
1074.1,1
1099.2,2
1108.8,3
1112.2,4
1160.2,3
1166.9,4
1189.2,3
1192.8,2
1203.2,1
1219.7,2
1247.9,1
1284.3,2
1286.8,3
1303.6,4
1305.7,3
1348.3,4
1365.4,5
1367.3,4
1378.8,3
1395.6,2
1430.3,1
1454.4,0
1476.3,1
1480.8,2
1481.2,3
1507.7,4
1522.3,5
1559.3,4
1570.2,3
1571.8,2
1595.7,1
1604.3,0
1651.2,1
1654.3,2
1659.8,3
1669.2,4
1702.3,5
1734.2,4
1744.3,3
1746.8,2
1760.2,1
1785.3,0
1809.3,1
1838.1,2
1839.9,3
1851.0,4
1877.0,5
1896.3,4
1920.1,3
1930.9,2
1943.0,1
1959.0,0
1969.3,1
2000.0,0
2000.0,0


==> figures/data/fleet-zoom-sends.csv <==
ms,stream
101.3,1
274.5,1
451.5,1
635.0,1
811.7,1
992.1,1
1166.9,1
1348.3,1
1522.3,1
1702.3,1
1877.0,1
163.4,2
342.9,2
527.7,2
721.5,2
912.7,2
1099.2,2
1286.8,2
1481.2,2
1654.3,2
1839.9,2
87.2,3
256.3,3
418.1,3
581.6,3
744.5,3
907.9,3
1073.2,3
1219.7,3
1365.4,3
1507.7,3
1659.8,3
1809.3,3
1969.3,3
34.5,4
200.3,4
384.4,4
563.3,4
746.7,4
931.2,4
1108.8,4
1284.3,4
1476.3,4
1651.2,4
1838.1,4
12.7,5
199.4,5
380.1,5
564.0,5
745.8,5
929.4,5
1112.2,5
1303.6,5
1480.8,5
1669.2,5
1851.0,5


==> figures/data/fleet-zoom.csv <==
ms,stream
0.0,1
9.6,1
nan,nan
101.3,1
184.3,1
nan,nan
274.5,1
355.5,1
nan,nan
451.5,1
532.5,1
nan,nan
635.0,1
716.0,1
nan,nan
811.7,1
892.7,1
nan,nan
992.1,1
1074.1,1
nan,nan
1166.9,1
1247.9,1
nan,nan
1348.3,1
1430.3,1
nan,nan
1522.3,1
1604.3,1
nan,nan
1702.3,1
1785.3,1
nan,nan
1877.0,1
1959.0,1
nan,nan
0.0,2
66.5,2
nan,nan
163.4,2
253.4,2
nan,nan
342.9,2
432.9,2
nan,nan
527.7,2
617.7,2
nan,nan
721.5,2
810.5,2
nan,nan
912.7,2
1002.7,2
nan,nan
1099.2,2
1189.2,2
nan,nan
1286.8,2
1378.8,2
nan,nan
1481.2,2
1570.2,2
nan,nan
1654.3,2
1744.3,2
nan,nan
1839.9,2
1930.9,2
nan,nan
0.0,3
9.7,3
nan,nan
87.2,3
173.2,3
nan,nan
256.3,3
344.3,3
nan,nan
418.1,3
505.1,3
nan,nan
581.6,3
668.6,3
nan,nan
744.5,3
832.5,3
nan,nan
907.9,3
995.9,3
nan,nan
1073.2,3
1160.2,3
nan,nan
1219.7,3
1305.7,3
nan,nan
1365.4,3
1454.4,3
nan,nan
1507.7,3
1595.7,3
nan,nan
1659.8,3
1746.8,3
nan,nan
1809.3,3
1896.3,3
nan,nan
1969.3,3
2000.0,3
nan,nan
34.5,4
121.5,4
nan,nan
200.3,4
287.3,4
nan,nan
384.4,4
470.4,4
nan,nan
563.3,4
651.3,4
nan,nan
746.7,4
833.7,4
nan,nan
931.2,4
1016.2,4
nan,nan
1108.8,4
1192.8,4
nan,nan
1284.3,4
1367.3,4
nan,nan
1476.3,4
1559.3,4
nan,nan
1651.2,4
1734.2,4
nan,nan
1838.1,4
1920.1,4
nan,nan
12.7,5
100.7,5
nan,nan
199.4,5
288.4,5
nan,nan
380.1,5
470.1,5
nan,nan
564.0,5
655.0,5
nan,nan
745.8,5
834.8,5
nan,nan
929.4,5
1020.4,5
nan,nan
1112.2,5
1203.2,5
nan,nan
1303.6,5
1395.6,5
nan,nan
1480.8,5
1571.8,5
nan,nan
1669.2,5
1760.2,5
nan,nan
1851.0,5
1943.0,5
nan,nan

